Detectability of compact binary merger macronovae

We study the optical and near-infrared luminosities and detectability of radioactively powered electromagnetic transients ('macronovae') occuring in the aftermath of binary neutron star and neutron star black hole mergers. We explore the transients that result from the dynamic ejecta and those from different types of wind outflows. Based on full nuclear network simulations we calculate the resulting light curves in different wavelength bands. We scrutinize the robustness of the results by comparing a) two different nuclear reaction networks and b) two macronova models. We explore in particular how sensitive the results are to the production of alpha-decaying trans-lead nuclei. We compare two frequently used mass models: the Finite-Range Droplet Model (FRDM) and the nuclear mass model of Duflo and Zuker (DZ31). We find that the abundance of alpha-decaying trans-lead nuclei has a significant impact on the observability of the resulting macronovae. For example, the DZ31 model yields considerably larger abundances resulting in larger heating rates and thermalization efficiencies and therefore predicts substantially brighter macronova transients. We find that the dynamic ejecta from NSNS models can reach peak K-band magnitudes in excess of -15 while those from NSBH cases can reach beyond -16. Similar values can be reached by some of our wind models. Several of our models (both wind and dynamic ejecta) yield properties that are similar to the transient that was observed in the aftermath of the short GRB 130603B. We further explore the expected macronova detection frequencies for current and future instruments such as VISTA, ZTF and LSST.

==> kilon.txt <==


  \subsection{Opacity limits from the macronova candidate}
  
  There are a number of tests that could be done from past and future
  kilonova detections. Associating these with our merging neutron star
  simulations could for example put limits on the opacity.

The best observational case for a putative kilonova so far comes from
\citep{tanvir13a}. The short and hard GRB 130603B had a fast decaying
optical afterglow and was well placed within the host galaxy
\citep{ugartepostigo14}. The Hubble Space Telescope (HST) imaging of
\citep{tanvir13a} detected a J-band (F160W)) candidate at 7 rest frame
days past GRB. 
Simultaneous optical (F606W) observations did not detect the source. 
Assuming a flat cosmology with H$_0$=70 km s$-1$ Mpc$-1$ and
\Omgea_\rm{m}=0.3, the absolute (AB) magnitude is $-15.66$ 
% Tanvir has -15.35
and $V-J$ is $\gtrsim2.5$ mag, when not accounting for any extinction.
%%    %  R(606AB)> 28.25 2sigma  wheras H(160 AB)=25.73+-0.20.   
%%  Z=0.356 gives 
% 1894.1 Mpc   for H0=70 flat om=0.3
%print,25+5*alog10(1894.1)
%      41.3870
% for no extinction at all..
%print,25.73-(25+5*alog10(1894.1))
%     -15.6570
%IDL> print,28.25-(25+5*alog10(1894.1))
%     -13.1370
%%%%%%%%%%  galactic extinction is EBV=0.02,  if Av is 0.86 smc
%%  extinction..

Comparison to the models immediately shows that the source is brighter
than most simulations. The ns12-ns14 model with \kappa 1000 is 10 mag
(10000 times) fainter in the J band, and can clearly not account for
these observations. Even the \kappa = 10 case is 3 mag too faint.

These could be taken as indications that the opacity can not be as
high as recent models suggest. Alternatively, the object discussed by 
\citep{tanvir13a} was not a NS-NS merger.

The single example discussed above could soon be accompanied by the
new GRB 160821B. This short, hard burst was potentially only 
765.4 Mpc away, and
%z=0.16 for nearby galaxy
a similar HST campaign has been conducted.
Accounting for Galactic extinction (AV=0.122 mag) we can predict
what these observations should yield given our models.
%http://gcn.gsfc.nasa.gov/gcn3/19846.gcn3
%http://www.stsci.edu/hst/phase2-public/14237.pro
%First epoch was 
%2016-08-25 15.00  2484 sec in 606W
%	   	  2397        160W
%		  2397        110W
%Second epoch was
%2016-09-01 12.00  2484 sec in 606W
%	   	  2397        160W
%		  2397        110W
For the first and second visits (3 and 9 rest frame days past GRB)
%; BAT trigger 160821 22:29:13 UT    2457622.43696
%; epoch1 is 2457626.05888 to 2457626.23451
%; epoch 2 is 2457632.81127 to 2457632.98690
%;print,[2457626.05888,2457626.23451]-2457622.43696
%;      3.50000      3.75000
%;IDL> print,([2457626.05888,2457626.23451]-2457622.43696)/1.16
%;      3.01724      3.23276
%;%print,[2457632.81127,2457632.98690]-2457622.43696       
%;%      10.2500      10.5000
%;%IDL> print,([2457632.81127,2457632.98690]-2457622.43696)/1.16
%;      8.83621      9.05172
we predict
an absolute magnitude of
J= and V= respectively. In terms of the conducted observations,
according to the HST exposure time calculator this should give
detections at XXX sigma.





It is also of interest to know to what extent 
existing Virgo-Ligo Gravitational Wave (GW)
follow-up studies would have been able to constrain these models. 
Hithertho only BH-BH mergers have been detected, but the optical
follow-up campaigns 
\citep{2016ApJ...826L..13A}
for NS-NS mergers are likely to follow a similar strategy.

One example is from \citep[][their figure 9]{smartt16}



Of major importance is of course to optimize the detection of these
sources. With current and future facilities, strategic choices will
have to be made to allow kilonova observations. Whereas the models
perdict the NIR bands to be both brighter and longer in duration, but
on the other hand NIR detectors are less sensisitve and the NIR sky
have higher background than does the optical. Given the mdeo,
predictions, what is the optimal strategy for a kilonova search. For
example, if you have one hour of observing time, what would be the
best usage (epoch/band). We study this for a few different telescopes,
i.e. the ZTF and VISTA as well as for LSST.
%for example ZTF with 4 observations per night and gri,
%We also mentioned VISTA to get the NIR, and Ariel wanted LSST/Subaru.
%Which filter/cadence combination is most sensitive?




@ARTICLE{ugartepostigo14,
   author = {{de Ugarte Postigo}, A. and {Th{\"o}ne}, C.~C. and {Rowlinson}, A. and 
	{Garc{\'{\i}}a-Benito}, R. and {Levan}, A.~J. and {Gorosabel}, J. and 
	{Goldoni}, P. and {Schulze}, S. and {Zafar}, T. and {Wiersema}, K. and 
	{S{\'a}nchez-Ram{\'{\i}}rez}, R. and {Melandri}, A. and {D'Avanzo}, P. and 
	{Oates}, S. and {D'Elia}, V. and {De Pasquale}, M. and {Kr{\"u}hler}, T. and 
	{van der Horst}, A.~J. and {Xu}, D. and {Watson}, D. and {Piranomonte}, S. and 
	{Vergani}, S.~D. and {Milvang-Jensen}, B. and {Kaper}, L. and 
	{Malesani}, D. and {Fynbo}, J.~P.~U. and {Cano}, Z. and {Covino}, S. and 
	{Flores}, H. and {Greiss}, S. and {Hammer}, F. and {Hartoog}, O.~E. and 
	{Hellmich}, S. and {Heuser}, C. and {Hjorth}, J. and {Jakobsson}, P. and 
	{Mottola}, S. and {Sparre}, M. and {Sollerman}, J. and {Tagliaferri}, G. and 
	{Tanvir}, N.~R. and {Vestergaard}, M. and {Wijers}, R.~A.~M.~J.
	},
    title = "{Spectroscopy of the short-hard GRB 130603B. The host galaxy and environment of a compact object merger}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1308.2984},
 primaryClass = "astro-ph.CO",
 keywords = {gamma-ray burst: individual: GRB 130603B, galaxies: distances and redshifts, galaxies: stellar content, galaxies: spiral},
     year = 2014,
    month = mar,
   volume = 563,
      eid = {A62},
    pages = {A62},
      doi = {10.1051/0004-6361/201322985},
   adsurl = {http://adsabs.harvard.edu/abs/2014A%26A...563A..62D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}




@ARTICLE{2016ApJ...826L..13A,
   author = {{Abbott}, B.~P. and {Abbott}, R. and {Abbott}, T.~D. and {Abernathy}, M.~R. and 
	{Acernese}, F. and {Ackley}, K. and {Adams}, C. and {Adams}, T. and 
	{Addesso}, P. and {Adhikari}, R.~X. and et al.},
    title = "{Localization and Broadband Follow-up of the Gravitational-wave Transient GW150914}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {1602.08492},
 primaryClass = "astro-ph.HE",
 keywords = {gravitational waves, methods: observational},
     year = 2016,
    month = jul,
   volume = 826,
      eid = {L13},
    pages = {L13},
      doi = {10.3847/2041-8205/826/1/L13},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...826L..13A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{smartt16,
   author = {{Smartt}, S.~J. and {Chambers}, K.~C. and {Smith}, K.~W. and 
	{Huber}, M.~E. and {Young}, D.~R. and {Cappellaro}, E. and {Wright}, D.~E. and 
	{Coughlin}, M. and {Schultz}, A.~S.~B. and {Denneau}, L. and 
	{Flewelling}, H. and {Heinze}, A. and {Magnier}, E.~A. and {Primak}, N. and 
	{Rest}, A. and {Sherstyuk}, A. and {Stalder}, B. and {Stubbs}, C.~W. and 
	{Tonry}, J. and {Waters}, C. and {Willman}, M. and {Anderson}, J.~P. and 
	{Baltay}, C. and {Botticella}, M.~T. and {Campbell}, H. and 
	{Dennefeld}, M. and {Chen}, T.-W. and {Della Valle}, M. and 
	{Elias-Rosa}, N. and {Fraser}, M. and {Inserra}, C. and {Kankare}, E. and 
	{Kotak}, R. and {Kupfer}, T. and {Harmanen}, J. and {Galbany}, L. and 
	{Gal-Yam}, A. and {Le Guillou}, L. and {Lyman}, J.~D. and {Maguire}, K. and 
	{Mitra}, A. and {Nicholl}, M. and {Olivares}, F.~E and {Rabinowitz}, D. and 
	{Razza}, A. and {Sollerman}, J. and {Smith}, M. and {Terreran}, G. and 
	{Valenti}, S. and {Gibson}, B. and {Goggia}, T.},
    title = "{Pan-STARRS and PESSTO search for an optical counterpart to the LIGO gravitational wave source GW150914}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1602.04156},
 primaryClass = "astro-ph.HE",
 keywords = {Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Solar and Stellar Astrophysics},
     year = 2016,
    month = feb,
   adsurl = {http://adsabs.harvard.edu/abs/2016arXiv160204156S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

